Gaia FGK benchmark stars: abundances of alpha and iron-peak elements

In the current era of large spectroscopic surveys of the Milky Way, reference stars for calibrating astrophysical parameters and chemical abundances are of paramount importance. We determine elemental abundances of Mg, Si, Ca, Sc, Ti, V, Cr, Mn, Co and Ni for our predefined set of Gaia FGK benchmark stars. By analysing high-resolution and high-signal to noise spectra taken from several archive datasets, we combined results of eight different methods to determine abundances on a line-by-line basis. We perform a detailed homogeneous analysis of the systematic uncertainties, such as differential versus absolute abundance analysis, as well as we assess errors due to NLTE and the stellar parameters in our final abundances. Our results are provided by listing final abundances and the different sources of uncertainties, as well as line-by-line and method-by-method abundances. The Gaia FGK benchmark stars atmospheric parameters are already being widely used for calibration of several pipelines applied to different surveys. With the added reference abundances of 10 elements this set is very suitable to calibrate the chemical abundances obtained by these pipelines.

==> tables/num_lines.txt <==
elem, atom, number
Na&      11&           5\\
Mg&      12&          12\\
Al&      13&           3\\
Si&      14&          15\\
S&      16&           7\\
Ca&      20&          25\\
Sc&      21&          13\\
Ti&      22&          68\\
N&      23&          30\\
Cr&      24&          25\\
Mn&      25&          13\\
Co&      27&          22\\
Ni&      28&          25\\
Cu&      29&           5\\
Zn&      30&           2\\
Sr&      38&           2\\
Y&      39&           8\\
Zr&      40&           9\\
Mo&      42&           4\\
Ru&      44&           1\\
Ba&      56&           3\\
La&      57&           4\\
Ce&      58&           9\\
Pr&      59&           2\\
Nd&      60&          23\\
Sm&      62&           4\\
Eu&      63&           3\\

